Overfitting for Fun and Profit: Instance-Adaptive Data Compression

Neural data compression has been shown to outperform classical methods in terms of $RD$ performance, with results still improving rapidly. At a high level, neural compression is based on an autoencoder that tries to reconstruct the input instance from a (quantized) latent representation, coupled with a prior that is used to losslessly compress these latents. Due to limitations on model capacity and imperfect optimization and generalization, such models will suboptimally compress test data in general. However, one of the great strengths of learned compression is that if the test-time data distribution is known and relatively low-entropy (e.g. a camera watching a static scene, a dash cam in an autonomous car, etc.), the model can easily be finetuned or adapted to this distribution, leading to improved $RD$ performance. In this paper we take this concept to the extreme, adapting the full model to a single video, and sending model updates (quantized and compressed using a parameter-space prior) along with the latent representation. Unlike previous work, we finetune not only the encoder/latents but the entire model, and - during finetuning - take into account both the effect of model quantization and the additional costs incurred by sending the model updates. We evaluate an image compression model on I-frames (sampled at 2 fps) from videos of the Xiph dataset, and demonstrate that full-model adaptation improves $RD$ performance by ~1 dB, with respect to encoder-only finetuning.

==> plots/data/RDM_average.csv <==
model,beta,mse,psnr,latent_rate,model_rate_pmf
Direct Latent Finetuning,0.0001,0.00010953436431009323,40.179100036621094,1.09012770652771,0.0
Direct Latent Finetuning,0.00025,0.00016817358700791374,38.28921661376953,0.6614696085453033,0.0
Direct Latent Finetuning,0.001,0.0003332263324409723,35.4141429901123,0.30829779207706454,0.0
Direct Latent Finetuning,0.003,0.0005471171520184725,33.2620361328125,0.1697840005159378,0.0
Encoder-Only Finetuning,0.0001,0.00010855531872948632,40.23366165161133,1.0939937233924866,0.0
Encoder-Only Finetuning,0.00025,0.0001668143187998794,38.33317260742187,0.6657627999782563,0.0
Encoder-Only Finetuning,0.001,0.0003338077542139217,35.42053909301758,0.3098201334476471,0.0
Encoder-Only Finetuning,0.003,0.0005450605705846101,33.28626480102539,0.17295660674571992,0.0
Full-Model Finetuning,0.0001,9.793417557375505e-05,40.71318588256836,0.9045403480529786,0.016775422357022764
Full-Model Finetuning,0.00025,0.00014448610454564914,38.88531723022461,0.5933536350727081,0.007666681008413434
Full-Model Finetuning,0.001,0.0002766299876384437,36.19393310546875,0.3011994630098343,0.0025769755942746998
Full-Model Finetuning,0.003,0.000466792075894773,34.00340614318848,0.17364684492349625,0.0014952891040593385
RD Trained Baseline,0.0001,0.00011084733356389385,40.1546605614612,1.1385122389295943,0.0
RD Trained Baseline,0.00025,0.00017157688399228643,38.194174181393215,0.6851041740987609,0.0
RD Trained Baseline,0.001,0.00033728091935193884,35.35104134196327,0.31774249187434894,0.0
RD Trained Baseline,0.003,0.0005551799678155053,33.18155339883981,0.17481043324929504,0.0


==> plots/data/RDM_average_EC.csv <==
model,beta,mse,psnr,latent_rate,latent_rate_EC,model_rate_pmf,model_rate_EC
Direct Latent Finetuning,0.0001,0.00010953436299534912,40.17910059826117,1.090127703120143,1.0905043362892182,0.0,0.0
Direct Latent Finetuning,0.00025,0.00016817358517757274,38.28921810261289,0.6614696118435858,0.6616935267011086,0.0,0.0
Direct Latent Finetuning,0.001,0.00033322632572206314,35.414143205848255,0.30829779228113857,0.3084207022910285,0.0,0.0
Direct Latent Finetuning,0.003,0.0005471171518698078,33.262036035604645,0.16978400086254616,0.1698727088989836,0.0,0.0
Encoder-Only Finetuning,0.0001,0.00010855531885098024,40.233661281076586,1.0939937370603805,1.0944042275345,0.0,0.0
Encoder-Only Finetuning,0.00025,0.00016681432143292356,38.333172590487585,0.6657627959824856,0.6659986739732241,0.0,0.0
Encoder-Only Finetuning,0.001,0.0003338077532508147,35.42053951343498,0.309820139905027,0.3099501088997571,0.0,0.0
Encoder-Only Finetuning,0.003,0.0005450605663546163,33.28626542490527,0.17295660892720882,0.17305952803981403,0.0,0.0
Full-Model Finetuning,0.0001,9.793417906840297e-05,40.71318583641435,0.9045403289769712,0.9048877153459459,0.01677542229873155,0.017986729035648536
Full-Model Finetuning,0.00025,0.0001444861146399462,38.885317124244864,0.5933536421759684,0.5935595079157192,0.0076666812099654025,0.00872494744770878
Full-Model Finetuning,0.001,0.0002766299427931063,36.193934632698095,0.3011994647778766,0.30132697541258624,0.0025769756153545416,0.0035705744637442374
Full-Model Finetuning,0.003,0.0004667921407029036,34.003406158593066,0.17364683079752688,0.17374368188024075,0.0014952891013369917,0.0024740234193701845
RD Trained Baseline,0.0001,0.00011084733812955724,40.15466068721953,1.1385118595716126,1.1383000516216273,0.0,0.0
RD Trained Baseline,0.00025,0.00017157705834267147,38.194169360784656,0.6851039620628929,0.6850147606429268,0.0,0.0
RD Trained Baseline,0.001,0.0003372808572149874,35.351040355950076,0.31774247061083083,0.31781739878486726,0.0,0.0
RD Trained Baseline,0.003,0.0005551792095688607,33.18155881143154,0.17481063477554937,0.17487507369165584,0.0,0.0


==> plots/data/RDM_per_video_EC.csv <==
model,beta,video_name,mse,psnr,latent_rate,latent_rate_EC,model_rate_pmf,model_rate_EC
Direct Latent Finetuning,0.0001,in_to_tree_1080p50,0.00022480247644125482,36.48742446899414,1.932428812980652,1.932888695987654,0.0,0.0
Direct Latent Finetuning,0.0001,aspen_1080p,8.395786656030013e-05,41.063282213713,1.1611701430458772,1.1616617933723197,0.0,0.0
Direct Latent Finetuning,0.0001,controlled_burn_1080p,7.095248781153809e-05,41.66301074780916,1.002415851542824,1.0029226567576348,0.0,0.0
Direct Latent Finetuning,0.0001,sunflower_1080p25,9.598462652536996e-05,40.24392554873512,0.6632443276189622,0.6634033289241623,0.0,0.0
Direct Latent Finetuning,0.0001,pedestrian_area_1080p25,7.197435763828253e-05,41.437860012054436,0.6913793804123998,0.691645206404321,0.0,0.0
Direct Latent Finetuning,0.00025,in_to_tree_1080p50,0.0003409153927350417,34.679795837402345,1.125041726231575,1.125301311728395,0.0,0.0
Direct Latent Finetuning,0.00025,aspen_1080p,0.00014156820466987004,38.86826083534642,0.7812612258682126,0.7816481887589345,0.0,0.0
Direct Latent Finetuning,0.00025,controlled_burn_1080p,0.00011578668885417038,39.44437599182129,0.6778835411134521,0.6780384990253411,0.0,0.0
Direct Latent Finetuning,0.00025,sunflower_1080p25,0.00013120858160878664,38.90422521318708,0.38394680938550396,0.3840912514697237,0.0,0.0
Direct Latent Finetuning,0.00025,pedestrian_area_1080p25,0.00011138905801999499,39.54943263530731,0.3392147566191852,0.3393883825231481,0.0,0.0
Direct Latent Finetuning,0.001,in_to_tree_1080p50,0.0006344845547573641,31.98321647644043,0.3954202249646187,0.3955279706790124,0.0,0.0
Direct Latent Finetuning,0.001,aspen_1080p,0.00033031446582754137,35.54483895552786,0.42818661798772056,0.42840663580246907,0.0,0.0
Direct Latent Finetuning,0.001,controlled_burn_1080p,0.0002976377601091946,35.44994876259253,0.3616936238188493,0.3617774325860948,0.0,0.0
Direct Latent Finetuning,0.001,sunflower_1080p25,0.00021984932287263552,36.70256796337309,0.20152574653426805,0.20162946428571432,0.0,0.0
Direct Latent Finetuning,0.001,pedestrian_area_1080p25,0.00018384552504358,37.390143871307366,0.15466274810023606,0.15476200810185184,0.0,0.0
Direct Latent Finetuning,0.003,in_to_tree_1080p50,0.0009339295153040439,30.308861351013185,0.17105820067226887,0.17114216820987654,0.0,0.0
Direct Latent Finetuning,0.003,aspen_1080p,0.0006240586184216418,32.976192675138776,0.2610708188363596,0.2612210648148148,0.0,0.0
Direct Latent Finetuning,0.003,controlled_burn_1080p,0.0005399109068093821,32.84602571788587,0.21145348839069664,0.2114779280376868,0.0,0.0
Direct Latent Finetuning,0.003,sunflower_1080p25,0.00035787059979546545,34.60459009806315,0.12080784869335945,0.12090553350970018,0.0,0.0
Direct Latent Finetuning,0.003,pedestrian_area_1080p25,0.0002798161190185056,35.57451033592224,0.08452964772004634,0.08461684992283951,0.0,0.0
Encoder-Only Finetuning,0.0001,aspen_1080p,8.364620129884172e-05,41.10072226273386,1.1627372338583597,1.163281757634828,0.0,0.0
Encoder-Only Finetuning,0.0001,controlled_burn_1080p,6.717385651044376e-05,41.86123356066252,1.021239781065991,1.021790834145549,0.0,0.0
Encoder-Only Finetuning,0.0001,in_to_tree_1080p50,0.00022456724764197133,36.49217224121094,1.934985202550888,1.935508101851852,0.0,0.0
Encoder-Only Finetuning,0.0001,pedestrian_area_1080p25,7.181095452324371e-05,41.448691487312324,0.6946035670116544,0.6948480902777776,0.0,0.0
Encoder-Only Finetuning,0.0001,sunflower_1080p25,9.55783342804006e-05,40.26548685346331,0.6564029008150101,0.6565923537624927,0.0,0.0
Encoder-Only Finetuning,0.00025,aspen_1080p,0.00014233630875088764,38.86428521808825,0.7799028795408575,0.7802626502599093,0.0,0.0
Encoder-Only Finetuning,0.00025,controlled_burn_1080p,0.00011061558669959929,39.625531547947936,0.6863685963969481,0.6866448383690709,0.0,0.0
Encoder-Only Finetuning,0.00025,in_to_tree_1080p50,0.00033896603563334795,34.70440559387207,1.1360567271709443,1.1363024691358026,0.0,0.0
Encoder-Only Finetuning,0.00025,pedestrian_area_1080p25,0.00011173300549671694,39.53677237033843,0.33823484648019075,0.3384031394675926,0.0,0.0
Encoder-Only Finetuning,0.00025,sunflower_1080p25,0.00013042067058406594,38.93486822219122,0.3882509303234872,0.3883802726337449,0.0,0.0
Encoder-Only Finetuning,0.001,aspen_1080p,0.00033180019492743,35.535851930317136,0.4339180362263793,0.4341310307017545,0.0,0.0
Encoder-Only Finetuning,0.001,controlled_burn_1080p,0.00028942449142433415,35.531502874274004,0.36969918483181996,0.3698321759259259,0.0,0.0
Encoder-Only Finetuning,0.001,in_to_tree_1080p50,0.0006455164490034804,31.90969076156616,0.3825050115585327,0.38261072530864204,0.0,0.0
Encoder-Only Finetuning,0.001,pedestrian_area_1080p25,0.0001837885019995156,37.39166510105132,0.15737374569289386,0.15746985918209874,0.0,0.0
Encoder-Only Finetuning,0.001,sunflower_1080p25,0.0002185091288993135,36.73398689996628,0.20560472121550924,0.20570675338036448,0.0,0.0
Encoder-Only Finetuning,0.003,aspen_1080p,0.0006255032462113855,32.9793940092388,0.2653905531685603,0.26553819444444443,0.0,0.0
Encoder-Only Finetuning,0.003,controlled_burn_1080p,0.0005377774451565193,32.85853370867277,0.21442164186584325,0.2145236354775828,0.0,0.0
Encoder-Only Finetuning,0.003,in_to_tree_1080p50,0.0009313688293332234,30.320774459838862,0.17407031543552876,0.17415412808641975,0.0,0.0
Encoder-Only Finetuning,0.003,pedestrian_area_1080p25,0.0002787878556773649,35.590596675872796,0.08681441191583872,0.08689838927469136,0.0,0.0
Encoder-Only Finetuning,0.003,sunflower_1080p25,0.0003518654553945886,34.68202827090309,0.12408612225027313,0.12418329291593178,0.0,0.0
Full-Model Finetuning,0.0001,in_to_tree_1080p50,0.00021517489076359198,36.71088771820068,1.4337047040462494,1.4341984953703704,0.02007277801890432,0.02188753858024691
Full-Model Finetuning,0.0001,aspen_1080p,7.075320392782727e-05,41.72335413882607,1.0493641699615277,1.0498586744639378,0.021594390571698343,0.022751888401559454
Full-Model Finetuning,0.0001,controlled_burn_1080p,6.804691302501229e-05,41.718109030472604,0.9169168707571532,0.9172590765107216,0.019760033085099903,0.02085627842755036
Full-Model Finetuning,0.0001,sunflower_1080p25,6.518459693844696e-05,41.88368751889183,0.5255230771643775,0.5257029872134039,0.013767396993037185,0.014693654467960025
Full-Model Finetuning,0.0001,pedestrian_area_1080p25,7.051129068713635e-05,41.529890775680535,0.5971928229555488,0.5974193431712963,0.008682512824918017,0.009744285300925928
Full-Model Finetuning,0.00025,in_to_tree_1080p50,0.00028544202214106915,35.466508102416995,1.0027824640274048,1.0029899691358026,0.009056640625,0.010688271604938272
Full-Model Finetuning,0.00025,aspen_1080p,0.0001233058440112999,39.37996211804842,0.7287466629947487,0.729038844217024,0.008696031279189003,0.009617954028589993
Full-Model Finetuning,0.00025,controlled_burn_1080p,0.00010907772000217321,39.6905776575992,0.6338120338163877,0.6340793534762833,0.010320479384949644,0.011249898473034441
Full-Model Finetuning,0.00025,sunflower_1080p25,9.639692403392731e-05,40.21259062630789,0.30152223046336857,0.3016383744855967,0.006536148313492064,0.007346873162845384
Full-Model Finetuning,0.00025,pedestrian_area_1080p25,0.0001082080630112614,39.676947116851814,0.2999048195779324,0.3000509982638889,0.003724106447196301,0.004721739969135803
Full-Model Finetuning,0.001,in_to_tree_1080p50,0.0005425613693660125,32.66629486083984,0.4216006457805633,0.42171604938271595,0.002804397017867477,0.004367669753086421
Full-Model Finetuning,0.001,aspen_1080p,0.0002692837919503769,36.230718211123815,0.4233565942237252,0.4235523269980507,0.0025228037099856845,0.003357496751137102
Full-Model Finetuning,0.001,controlled_burn_1080p,0.00023870539390420737,36.35921970166658,0.3546225420738521,0.3547552184860299,0.0033169282017163136,0.0041557017543859655
Full-Model Finetuning,0.001,sunflower_1080p25,0.00015926025610367236,38.068513961065385,0.15856484696269035,0.15866218400940624,0.0028451048297646604,0.0036067937977660213
Full-Model Finetuning,0.001,pedestrian_area_1080p25,0.0001733389026412624,37.64492642879486,0.14785269484855235,0.14794909818672838,0.001395644317438573,0.002365210262345679
Full-Model Finetuning,0.003,in_to_tree_1080p50,0.0008614235295681282,30.65707626342773,0.1865477107465267,0.18663483796296293,0.0015321132518627027,0.003070987654320988
Full-Model Finetuning,0.003,aspen_1080p,0.0005135288742358649,33.6354859502692,0.26970860381659706,0.2698342064652372,0.0015729323914486376,0.0023944119558154645
Full-Model Finetuning,0.003,controlled_burn_1080p,0.00045000974818034783,33.682987112747995,0.2211225677869822,0.22122177550357375,0.0015290472614370124,0.002351059941520468
Full-Model Finetuning,0.003,sunflower_1080p25,0.00024906335186512606,36.147182555425736,0.10119150880546796,0.10127884332745443,0.0018556047424998165,0.0026030643738977075
Full-Model Finetuning,0.003,pedestrian_area_1080p25,0.0002599351996650512,35.894298911094666,0.08966376283206046,0.08974874614197532,0.0009867478594367887,0.0019505931712962962
RD Trained Baseline,0.0001,aspen_1080p,8.553067355502495e-05,41.00444030761719,1.2096667595599826,1.2096601892462635,0.0,0.0
RD Trained Baseline,0.0001,controlled_burn_1080p,7.263568084837109e-05,41.62687301635742,1.0473134800007469,1.045938718323587,0.0,0.0
RD Trained Baseline,0.0001,in_to_tree_1080p50,0.00022816985219833443,36.423331642150885,1.9639582276344296,1.9644297839506173,0.0,0.0
RD Trained Baseline,0.0001,pedestrian_area_1080p25,7.015597782356053e-05,41.5489068031311,0.7474555727094412,0.74769832658179,0.0,0.0
RD Trained Baseline,0.0001,sunflower_1080p25,9.774450622249527e-05,40.16975166684105,0.7241652579534621,0.7237732400058788,0.0,0.0
RD Trained Baseline,0.00025,aspen_1080p,0.00014507660881989928,38.77787379214638,0.8043681116480577,0.8046813068551009,0.0,0.0
RD Trained Baseline,0.00025,controlled_burn_1080p,0.00012094219384476004,39.29897589432566,0.7067108232724039,0.7056490618908382,0.0,0.0
RD Trained Baseline,0.00025,in_to_tree_1080p50,0.0003427599265705794,34.656365966796876,1.1527677059173584,1.1530127314814815,0.0,0.0
RD Trained Baseline,0.00025,pedestrian_area_1080p25,0.00011193455975444522,39.527129888534546,0.3602931722998619,0.3604313753858025,0.0,0.0
RD Trained Baseline,0.00025,sunflower_1080p25,0.00013717200272367336,38.71050126211984,0.4013799971767834,0.4012993276014109,0.0,0.0
RD Trained Baseline,0.001,aspen_1080p,0.0003378523418321397,35.46351573341772,0.4363143313676119,0.43654036712150746,0.0,0.0
RD Trained Baseline,0.001,controlled_burn_1080p,0.00030271358493911594,35.390421315243366,0.3724996063270067,0.37235938515269656,0.0,0.0
RD Trained Baseline,0.001,in_to_tree_1080p50,0.0006322508619632573,31.99838438034057,0.41098852306604383,0.4110873842592592,0.0,0.0
RD Trained Baseline,0.001,pedestrian_area_1080p25,0.0001848691490522469,37.36563301086426,0.1617555166594684,0.1618459442515432,0.0,0.0
RD Trained Baseline,0.001,sunflower_1080p25,0.00022871834828817685,36.53724733988444,0.2071543756340231,0.2072539131393298,0.0,0.0
RD Trained Baseline,0.003,aspen_1080p,0.000638517792571005,32.883494778683314,0.26649773013042777,0.2666353963612735,0.0,0.0
RD Trained Baseline,0.003,controlled_burn_1080p,0.0005461779946926981,32.79259295212595,0.2173337224674852,0.21727227501624435,0.0,0.0
RD Trained Baseline,0.003,in_to_tree_1080p50,0.0009318623662693425,30.31801347732544,0.17806579656898974,0.17814641203703704,0.0,0.0
RD Trained Baseline,0.003,pedestrian_area_1080p25,0.00028381626725604287,35.512501955032356,0.08812489453703165,0.08819962866512346,0.0,0.0
RD Trained Baseline,0.003,sunflower_1080p25,0.00037552162705521496,34.40119089399065,0.1240310301738126,0.12412165637860087,0.0,0.0


==> plots/data/ablation.csv <==
video_name,model,use_M_loss,quantize_train,quantize_test,beta,mse,psnr,latent_rate,model_rate_pmf
sunflower_1080p25,RD Trained Baseline,,,,0.003,0.0003755244473549759,34.40116301037016,0.12403081800966036,0.0
sunflower_1080p25,RD Trained Baseline,,,,0.001,0.00022871770280679418,36.53726232619513,0.2071543839715776,0.0
sunflower_1080p25,RD Trained Baseline,,,,0.00025,0.00013717195837497932,38.710507256644114,0.4013802543992088,0.0
sunflower_1080p25,RD Trained Baseline,,,,0.0001,9.774426975387281e-05,40.16976356506348,0.7241655353988922,0.0
sunflower_1080p25,Full-Model Finetuning,True,True,True,0.003,0.00024906336329877377,36.14718246459961,0.10119150578975677,0.0018556046998128295
sunflower_1080p25,Full-Model Finetuning,True,True,True,0.001,0.00015926048217806965,38.06850814819336,0.15856485068798065,0.0028451047837734222
sunflower_1080p25,Full-Model Finetuning,True,True,True,0.00025,9.639692143537104e-05,40.212589263916016,0.30152222514152527,0.006536148022860289
sunflower_1080p25,Full-Model Finetuning,True,True,True,0.0001,6.518460577353835e-05,41.88368606567383,0.5255230665206909,0.013767397031188011
sunflower_1080p25,Full-Model Finetuning,True,False,True,0.003,0.00028765073511749506,35.50871276855469,0.10851715505123138,0.0016101680230349302
sunflower_1080p25,Full-Model Finetuning,True,False,True,0.001,0.00019609849550761282,37.16643142700195,0.16287072002887726,0.001973838312551379
sunflower_1080p25,Full-Model Finetuning,True,False,True,0.00025,0.00011397695925552398,39.48765563964844,0.3126911222934723,0.004305374342948198
sunflower_1080p25,Full-Model Finetuning,True,False,True,0.0001,8.356550097232684e-05,40.80107879638672,0.5429540872573853,0.009013932198286057
sunflower_1080p25,Full-Model Finetuning,False,True,True,0.003,0.00020768748072441667,36.91421127319336,0.0710848793387413,0.5825384855270386
sunflower_1080p25,Full-Model Finetuning,False,True,True,0.001,0.00013834696437697858,38.6643180847168,0.12020132690668106,0.5635905861854553
sunflower_1080p25,Full-Model Finetuning,False,True,True,0.00025,8.384867396671325e-05,40.8057975769043,0.27315089106559753,0.5375964045524597
sunflower_1080p25,Full-Model Finetuning,False,True,True,0.0001,5.8159490436082706e-05,42.372928619384766,0.4845711886882782,0.5197861790657043
sunflower_1080p25,Full-Model Finetuning,False,False,True,0.003,0.00022398070723284036,36.59006118774414,0.0808916762471199,0.5629657506942749
sunflower_1080p25,Full-Model Finetuning,False,False,True,0.001,0.0001482696388848126,38.36396026611328,0.13205541670322418,0.5523214340209961
sunflower_1080p25,Full-Model Finetuning,False,False,True,0.00025,0.00010033527360064909,40.018943786621094,0.2878730893135071,0.5082638263702393
sunflower_1080p25,Full-Model Finetuning,False,False,True,0.0001,7.819676829967648e-05,41.08045959472656,0.5071182250976562,0.48587581515312195
sunflower_1080p25,Full-Model Finetuning,False,False,False,0.003,0.00019516149768605828,37.189090728759766,0.0679192915558815,0.576244592666626
sunflower_1080p25,Full-Model Finetuning,False,False,False,0.001,0.00013110060535836965,38.90066909790039,0.11560479551553726,0.5580512285232544
sunflower_1080p25,Full-Model Finetuning,False,False,False,0.00025,7.787025970174e-05,41.1231689453125,0.26969853043556213,0.5227721929550171
sunflower_1080p25,Full-Model Finetuning,False,False,False,0.0001,5.2582210628315806e-05,42.806732177734375,0.4912734627723694,0.5027136206626892


==> plots/data/temporal_ablation.csv <==
video_name,num_frames,model,beta,mse,psnr,latent_rate,model_rate_pmf
sunflower_1080p25,1.0,Encoder-Only Finetuning,0.0001,6.563837814610451e-05,41.82841873168945,0.36605679988861084,0.0
sunflower_1080p25,1.0,Encoder-Only Finetuning,0.003,0.0001822879712563008,37.392417907714844,0.07102291285991669,0.0
sunflower_1080p25,1.0,Full-Model Finetuning,0.0001,6.412552465917543e-05,41.9296875,0.2621256709098816,0.023734761402010918
sunflower_1080p25,1.0,Full-Model Finetuning,0.003,0.0001609470637049526,37.93316650390625,0.07880523800849915,0.01143579836934805
sunflower_1080p25,1.0,RD Trained Baseline,0.0001,6.710405432386324e-05,41.73250961303711,0.4227497279644013,0.0
sunflower_1080p25,1.0,RD Trained Baseline,0.003,0.00019430647080298516,37.11512756347656,0.07270041108131409,0.0
sunflower_1080p25,2.0,Encoder-Only Finetuning,0.0001,7.835145515855402e-05,41.11927795410156,0.4888596534729004,0.0
sunflower_1080p25,2.0,Encoder-Only Finetuning,0.003,0.00025211082538589835,36.15874099731445,0.09565743058919907,0.0
sunflower_1080p25,2.0,Full-Model Finetuning,0.0001,6.869356002425775e-05,41.65422821044922,0.3705978989601135,0.022196661680936813
sunflower_1080p25,2.0,Full-Model Finetuning,0.003,0.00021054677199572325,36.90802764892578,0.0963367223739624,0.006742691155523062
sunflower_1080p25,2.0,RD Trained Baseline,0.0001,7.980158261489123e-05,41.035566329956055,0.5472198575735092,0.0
sunflower_1080p25,2.0,RD Trained Baseline,0.003,0.00027093545213574544,35.852386474609375,0.09630214422941208,0.0
sunflower_1080p25,5.0,Encoder-Only Finetuning,0.0001,9.104652417590842e-05,40.502532958984375,0.6213160157203674,0.0
sunflower_1080p25,5.0,Encoder-Only Finetuning,0.003,0.0003278725780546665,35.0616569519043,0.11720279604196548,0.0
sunflower_1080p25,5.0,Full-Model Finetuning,0.0001,7.171057222876698e-05,41.49150085449219,0.48936381936073303,0.019849998876452446
sunflower_1080p25,5.0,Full-Model Finetuning,0.003,0.0002549607597757131,36.112518310546875,0.11245051771402359,0.003798355348408222
sunflower_1080p25,5.0,RD Trained Baseline,0.0001,9.315790375694633e-05,40.4035888671875,0.6850783407688141,0.0
sunflower_1080p25,5.0,RD Trained Baseline,0.003,0.0003511352260829881,34.76603012084961,0.11719246804714203,0.0
sunflower_1080p25,10.0,Encoder-Only Finetuning,0.0001,9.35731950448826e-05,40.358375549316406,0.643655002117157,0.0
sunflower_1080p25,10.0,Encoder-Only Finetuning,0.003,0.0003417128464207053,34.80797576904297,0.1210760623216629,0.0
sunflower_1080p25,10.0,Full-Model Finetuning,0.0001,6.961262988625094e-05,41.60149002075195,0.5137689709663391,0.017328016459941864
sunflower_1080p25,10.0,Full-Model Finetuning,0.003,0.0002566650800872594,36.02227783203125,0.10811122506856918,0.002769394777715206
sunflower_1080p25,10.0,RD Trained Baseline,0.0001,9.580383921274916e-05,40.257486724853514,0.7105682581663132,0.0
sunflower_1080p25,10.0,RD Trained Baseline,0.003,0.0003655506283394061,34.51895332336426,0.12114508301019669,0.0
sunflower_1080p25,25.0,Encoder-Only Finetuning,0.0001,9.437135304324329e-05,40.33566665649414,0.6412152051925659,0.0
sunflower_1080p25,25.0,Encoder-Only Finetuning,0.003,0.00034331416827626526,34.82914733886719,0.12155492603778839,0.0
sunflower_1080p25,25.0,Full-Model Finetuning,0.0001,6.684125401079655e-05,41.781944274902344,0.5132144689559937,0.014142774976789951
sunflower_1080p25,25.0,Full-Model Finetuning,0.003,0.0002497835666872561,36.16593551635742,0.10159513354301453,0.00209756544791162
sunflower_1080p25,25.0,RD Trained Baseline,0.0001,9.652134613133967e-05,40.23953414916992,0.7087603390216828,0.0
sunflower_1080p25,25.0,RD Trained Baseline,0.003,0.0003665663325227797,34.54750503540039,0.12171915382146835,0.0
sunflower_1080p25,42.0,Encoder-Only Finetuning,0.0001,9.557833254802972e-05,40.26548767089844,0.6564028859138489,0.0
sunflower_1080p25,42.0,Encoder-Only Finetuning,0.003,0.00035186545574106276,34.682029724121094,0.12408611923456192,0.0
sunflower_1080p25,42.0,Full-Model Finetuning,0.0001,6.518460577353835e-05,41.88368606567383,0.5255230665206909,0.013767397031188011
sunflower_1080p25,42.0,Full-Model Finetuning,0.003,0.00024906336329877377,36.14718246459961,0.10119150578975677,0.0018556046998128295
sunflower_1080p25,42.0,RD Trained Baseline,0.0001,9.774426975387282e-05,40.16976356506348,0.724165535398892,0.0
sunflower_1080p25,42.0,RD Trained Baseline,0.003,0.0003755244473549759,34.40116301037016,0.12403081800966036,0.0
sunflower_1080p25,50.0,Encoder-Only Finetuning,0.0001,9.592446440365165e-05,40.25230407714844,0.6594641208648682,0.0
sunflower_1080p25,50.0,Encoder-Only Finetuning,0.003,0.0003538467572070658,34.66136932373047,0.12445894628763199,0.0
sunflower_1080p25,50.0,Full-Model Finetuning,0.0001,6.474967085523531e-05,41.91358184814453,0.5248144268989563,0.012316272594034672
sunflower_1080p25,50.0,Full-Model Finetuning,0.003,0.00025008924421854317,36.131465911865234,0.100589819252491,0.0017845925176516175
sunflower_1080p25,50.0,RD Trained Baseline,0.0001,9.808048271224834e-05,40.15736679077148,0.7268530774116516,0.0
sunflower_1080p25,50.0,RD Trained Baseline,0.003,0.0003772940402268432,34.384764404296874,0.12441423133015633,0.0
sunflower_1080p25,100.0,Encoder-Only Finetuning,0.0001,9.583953215042129e-05,40.256221771240234,0.6576831936836243,0.0
sunflower_1080p25,100.0,Encoder-Only Finetuning,0.003,0.0003533144190441817,34.6667594909668,0.12457366287708282,0.0
sunflower_1080p25,100.0,Full-Model Finetuning,0.0001,6.340415711747482e-05,42.00243377685547,0.51790851354599,0.010223778896033764
sunflower_1080p25,100.0,Full-Model Finetuning,0.003,0.00024312856839969754,36.25312423706055,0.09693574160337448,0.0015953328693285584
sunflower_1080p25,100.0,RD Trained Baseline,0.0001,9.797914870432578e-05,40.16203910827637,0.7251372247934341,0.0
sunflower_1080p25,100.0,RD Trained Baseline,0.003,0.00037667145865270867,34.390684623718265,0.12439166955649852,0.0
sunflower_1080p25,250.0,Encoder-Only Finetuning,0.0001,9.625076927477494e-05,40.237953186035156,0.6616011261940002,0.0
sunflower_1080p25,250.0,Encoder-Only Finetuning,0.003,0.00035558597301132977,34.638858795166016,0.12506164610385895,0.0
sunflower_1080p25,250.0,Full-Model Finetuning,0.0001,6.216939800651744e-05,42.08692932128906,0.517058789730072,0.008055198937654495
sunflower_1080p25,250.0,Full-Model Finetuning,0.003,0.0002433221961837262,36.248538970947266,0.09255927801132202,0.0015547160292044282
sunflower_1080p25,250.0,RD Trained Baseline,0.0001,9.837958370917477e-05,40.144582809448245,0.7288511613607407,0.0
sunflower_1080p25,250.0,RD Trained Baseline,0.003,0.00037889953644480555,34.36503105163574,0.12485925909876823,0.0
sunflower_1080p25,500.0,Encoder-Only Finetuning,0.0001,9.633135050535202e-05,40.234275817871094,0.6631671786308289,0.0
sunflower_1080p25,500.0,Encoder-Only Finetuning,0.003,0.00035634887171909213,34.62929153442383,0.12527461349964142,0.0
sunflower_1080p25,500.0,Full-Model Finetuning,0.0001,6.111586117185652e-05,42.15900802612305,0.5128856897354126,0.006524162832647562
sunflower_1080p25,500.0,Full-Model Finetuning,0.003,0.00023571497877128422,36.380950927734375,0.08916084468364716,0.0015043180901557207
sunflower_1080p25,500.0,RD Trained Baseline,0.0001,9.848363423952833e-05,40.13994231414795,0.730167901456356,0.0
sunflower_1080p25,500.0,RD Trained Baseline,0.003,0.0003797110750747379,34.35558946228027,0.1250231988877058,0.0

